Cost Efficient Repository Management for Cloud-Based On-Demand Video Streaming

Video transcoding is the process of converting a video to the format supported by the viewer's device. Video transcoding requires huge storage and computational resources, thus, many video stream providers choose to carry it out on the cloud. Video streaming providers generally need to prepare several formats of the same video (termed pre-transcoding) and stream the appropriate format to the viewer. However, pre-transcoding requires enormous storage space and imposes a significant cost to the stream provider. More importantly, pre-transcoding proven to be inefficient due to the long-tail access pattern to video streams in a repository. To reduce the incurred cost, in this research, we propose a method to partially pre-transcode video streams and re-transcode the rest of it in an on-demand manner. We will develop a method to strike a trade-off between pre-transcoding and on-demand transcoding of video streams to reduce the overall cost. Experimental results show the efficiency of our approach, particularly, when a high percentage of videos are accessed frequently. In such repositories, the proposed approach reduces the incurred cost by up to 70\%.

==> data.txt <==
4.178676	7.722\\
3.899152	10.428\\
3.943378	9.575\\
3.931327	14.009\\
3.88854		12.761\\
2.985066	6.351\\
3.967941	9.396\\
3.921761	8.092\\
3.083184	7.046\\
2.75535		11.07\\
0.7525		2.882\\
1.75457		5.347\\
1.129115	7.317\\
6.420116	15.752\\
2.18809		14.872\\
1.07449		6.064\\
2.623932	11.974\\
0.307064	4.165\\
0.525391	2.828\\
1.240661	6.535\\
0.235102	3.149\\
0.168959	1.632\\
0.653103	1.738\\
2.405104	8.517\\
1.248916	12.731\\
0.322873	1.443\\
0.701924	5.795\\
0.005962	0.145\\
0.692842	1.727\\
1.417753	8.553\\
1.087924	5.453\\
0.965073	3.455\\
0.682937	3.783\\
0.527184	3.66\\
1.667019	9.779\\
1.971144	11.242\\
0.235808	2.142\\
1.411644	6.267\\
0.426714	3.595\\
0.309296	1.197\\
0.257945	0.839\\
0.571392	2.823\\
0.2725		1.879\\
0.305556	1.122\\
0.846596	5.336\\
0.606374	1.709\\
0.325119	2.701\\
3.039612	9.443\\
0.106311	2.845\\
0.86991		2.133\\
0.229217	1.803\\
0.580391	1.602\\
0.330577	3.655\\
0.698475	4.279\\
0.143448	1.464\\
0.386823	1.161\\
0.198863	1.314\\
1.079178	3.053\\
1.012956	3.494\\
1.086477	7.936\\
0.519122	2.775\\
0.523607	1.62\\
1.03405		4.127\\
0.191773	2.77\\
1.388117	8.965\\
0.779097	1.74\\
2.07458		10.8\\
0.423985	0.198\\
0.61006		1.973\\
0.343114	2.44\\
0.231074	1.908\\
0.371014	1.446\\
0.814905	2.928\\
0.277186	2.226\\
0.383462	1.732\\
0.329132	2.172\\
0.833752	4.129\\
2.09954		8.096\\
0.539405	2.063\\
0.654846	2.303\\
0.473374	1.885\\
0.996252	3.977\\
0.454088	6.375\\
0.968391	3.093\\
0.218652	2.855\\
0.434692	3.612\\
2.891087	7.311\\
0.837273	3.811\\
0.737742	3.975\\
0.797615	2.41\\
0.958251	4.306\\
0.710126	3.562\\
1.025744	4.003\\
0.219435	2.919\\
2.945822	14.068\\
0.664582	3.537\\
0.516766	3.401\\
3.774517	14.645\\
2.621502	10.408\\
4.303886	14.603\\
2.14266		9.242\\
0.453665	1.619\\
0.382504	2.453\\
0.459263	1.604\\
0.470892	2.186\\
0.72721		7.166\\
0.529861	1.429\\
0.171856	1.583\\
0.194693	1.107\\
0.436528	1.862\\
0.269624	0.865\\
0.682401	2.861\\
0.585747	3.892\\
0.448302	2.368\\
0.602288	1.908\\
0.633351	4.556\\
0.472549	1.783\\
0.409071	3.241\\
1.405469	1.889\\
2.273343	4.877\\
0.654088	3.72\\
1.022323	1.429\\
0.325187	2.898\\
0.499621	1.964\\
2.880156	4.795\\
0.466623	3.894\\
1.291018	5.954\\
0.359753	1.341\\
0.884227	0.745\\
0.845712	2.089\\
0.79096		7.694\\
0.914541	6.569\\
3.089503	11.374\\
1.695496	9.963\\
0.187188	2.539\\
0.983811	7.584\\
0.124924	1.913\\
0.232798	2.179\\
0.327905	1.55\\
0.317465	3.096\\
0.780119	5.199\\
2.050206	13.936\\
2.791362	17.604\\
3.219139	20.862\\
3.383975	19.963\\
5.741488	14.881\\
6.491819	12.872\\
6.219561	14.614\\
2.423557	14.438\\
0.891129	8.829\\
0.914171	7.284\\
0.69056		4.318\\
3.234574	13.741\\
0.951665	3.165\\
2.01185		6.438\\
0.998136	7.93\\
6.644439	18.693\\
2.77579		16.901\\
1.533786	7.474\\
2.807641	12.731\\
0.583437	0.143\\
0.287397	2.824\\
0.49798		3.25\\
1.255763	7.271\\
0.177287	2.991\\
0.149504	1.619\\
0.660657	1.77\\
2.854946	8.352\\
1.450513	11.577\\
0.342982	1.255\\
0.643656	5.907\\
0.49728		3.513\\
1.381017	8.941\\
1.012388	5.761\\
1.054952	3.849\\
0.642743	4.225\\
0.55854		3.928\\
1.815247	10.402\\
1.95212		11.382\\
0.210778	2.173\\
1.339076	6.444\\
0.204333	3.015\\
0.610726	0.498\\
0.254033	0.9\\
0.551058	2.971\\
0.235067	1.877\\
0.290101	1.328\\
0.771734	5.824\\
0.526757	1.894\\
0.515342	3.475\\
2.602418	11.557\\
0.085168	3.151\\
0.868362	2.052\\
0.264047	1.877\\
0.569402	1.713\\
0.32306		4.183\\
0.682008	4.6\\
0.147494	1.704\\
0.368608	1.152\\
0.197569	1.595\\
1.077269	3.184\\
1.070046	3.646\\
1.122351	8.802\\
0.391208	3.067\\
0.445168	1.316\\
0.927374	4.313\\
0.15976		2.847\\
1.520942	10.941\\
0.656027	2.117\\
2.471742	13.547\\
0.204229	1.782\\
0.609737	2.08\\
0.310522	2.558\\
0.219383	1.918\\
0.34552		1.536\\
0.764382	3.07\\
0.305451	2.199\\
0.357993	2.039\\
0.28775		2.189\\
0.864573	4.614\\
1.880662	8.809\\
0.52929		2.301\\
0.595715	2.553\\
0.393251	1.949\\
0.863181	4.062\\
0.41071		6.862\\
0.99823		3.284\\
0.218477	2.523\\
3.216722	11.381\\
0.721097	3.929\\
0.785707	4.136\\
0.792496	2.606\\
0.974937	4.355\\
0.748311	3.83\\
1.062749	4.165\\
0.221227	2.999\\
2.841728	14.13\\
0.726273	3.691\\
0.413349	3.759\\
2.386438	7.266\\
4.255978	17.383\\
4.188468	14.842\\
2.402441	9.627\\
0.377929	1.685\\
0.344836	2.321\\
0.41787		1.578\\
0.468973	2.196\\
0.713922	7.401\\
0.437848	1.49\\
0.135652	1.497\\
0.202143	1.134\\
0.44318		2.08\\
0.995009	5.301\\
0.483138	3.789\\
0.476255	2.102\\
0.577433	1.934\\
0.897766	4.64\\
0.336884	1.879\\
0.39692		3.236\\
1.390246	1.819\\
1.849219	4.769\\
0.642075	3.826\\
0.964541	1.598\\
0.37586		3.308\\
0.495524	2.508\\
2.720884	5.389\\
0.504648	4.455\\
1.25113		6.587\\
0.319503	1.358\\
0.851909	0.756\\
0.86409		2.142\\
0.918454	8.599\\
0.943907	6.602\\
3.247761	11.157\\
2.284932	10.223\\
0.18423		2.635\\
1.196954	7.687\\
0.186771	2.46\\
0.200448	2.904\\
0.351297	1.416\\
0.308545	3.245\\
1.836131	12.527\\
2.578704	19.239\\
3.075134	20.168\\
3.09592		19.748\\
3.838922	17.142\\
4.262899	13.001\\
5.187993	14.574\\
3.083568	16.132\\
1.463361	13.965\\
0.842132	7.359\\
0.673031	4.597\\
0.137231	1.492\\
0.455165	0.813\\
1.177364	7.592\\
0.375538	1.05\\
0.843325	4.655\\
1.326349	3.035\\
0.364347	2.154\\
0.268786	1.291\\
0.457276	1.229\\
0.055503	0.782\\
0.256329	0.1\\
0.325894	1.296\\
0.268261	1.61\\
0.41499		1.204\\
0.699243	2.727\\
1.250638	3.523\\
0.930825	3.971\\
1.475622	4.773\\
0.240949	1.335\\
1.094136	3.799\\
0.457841	3.827\\
0.730164	1.079\\
0.141969	1.363\\
0.585104	2.663\\
1.109746	1.767\\
0.631111	2.808\\
1.221043	2.242\\
0.451512	2.712\\
0.386564	2.179\\
0.131462	1.084\\
0.851757	1.746\\
0.562499	2.228\\
0.121405	1.676\\
0.427288	1.83\\
0.460556	2.022\\
0.146059	1.679\\
0.034276	0.487\\
0.587572	0.192\\
0.61183		1.737\\
0.106897	2.512\\
0.332454	1.235\\
0.327102	0.995\\
0.437725	2.943\\
0.576592	3.298\\
0.466881	3.563\\
1.118472	2.254\\
0.525937	2.608\\
0.79291		2.254\\
0.659349	3.357\\
0.8102		1.053\\
0.671828	2.379\\
0.361761	3.475\\
0.565995	0.802\\
0.276157	1.638\\
0.848709	2.035\\
0.620053	1.76\\
0.952145	2.547\\
0.368201	1.843\\
0.668109	3.005\\
0.871042	2.392\\
0.964527	1.913\\
0.424161	2.065\\
0.919755	2.241\\
0.668033	2.303\\
0.397926	2.124\\
0.349954	1.611\\
0.442978	1.72\\
0.207251	0.443\\
0.5593		0.978\\
0.46376		3.438\\
0.446078	3.23\\
0.531405	3.384\\
0.454697	3.73\\
0.247309	2.215\\
0.358423	2.191\\
0.258195	1.451\\
0.539075	3.891\\
0.432662	3.714\\
0.464885	3.32\\
0.316642	3.12\\
0.295292	2.171\\
0.174789	2.256\\
0.127743	1.69\\
0.067966	0.828\\
0.164133	1.734\\
0.169318	1.748\\
0.217121	1.915\\
0.231042	2.175\\
0.308859	2.247\\
0.333274	2.636\\
0.231739	3.027\\
0.139301	0.826\\
0.215682	2.051\\
0.153764	1.882\\
0.060221	1.492\\
0.071315	1.443\\
0.424254	1.612\\
0.582353	4.288\\
1.018014	4.887\\
0.479808	2.621\\
1.174496	4.284\\
0.101063	1.54\\
0.101748	0.691\\
0.055798	0.775\\
0.093361	0.808\\
0.255016	1.014\\
0.061761	0.953\\
0.053304	0.452\\
0.159349	1.178\\
0.185292	1.506\\
0.129017	1.451\\
0.0886		1.256\\
0.052344	1.023\\
0.211098	1.119\\
0.875946	2.39\\
0.456097	3.419\\
0.381189	4.565\\
0.275241	2.479\\
0.159211	2.096\\
0.149617	1.937\\
0.149561	1.868\\
0.226508	1.675\\
0.329765	1.957\\
0.122389	1.009\\
0.324116	1.891\\
0.376919	3.041\\
0.316309	4.548\\
0.260456	3.328\\
0.417955	3.328\\
0.409756	5.641\\
0.347501	4.375\\
0.185232	2.326\\
0.315772	3.742\\
0.274141	3.661\\
0.256076	3.362\\
0.213985	2.816\\
0.198398	2.33\\
0.25527		2.128\\
0.216398	2.448\\
0.121182	1.162\\
0.720187	2.93\\
0.647845	4.811\\
0.646509	4.282\\
0.436049	4.392\\
0.000288	0.756\\
0.203487	1.88\\
1.015559	0.72\\
0.889221	3.859\\
0.491204	2.541\\
0.63234		2.699\\
0.541576	2.365\\
0.354727	1.38\\
0.474095	1.785\\
0.250803	1.979\\
0.673341	3.411\\
0.628855	2.293\\
0.225852	2.598\\
0.380692	0.858\\
0.492996	1.905\\
0.264938	1.201\\
1.007422	3.24\\
1.168786	5.522\\
0.612628	2.578\\
0.878793	5.275\\
0.114312	0.783\\
0.926268	0.22\\
0.376676	1.168\\
0.576182	2.462\\
0.169886	2.809\\
0.300662	1.145\\
0.954408	1.303\\
0.627746	3.035\\
0.70329		2.275\\
0.382945	1.777\\
0.162393	2.026\\
0.320834	2.44\\
0.668309	3.194\\
0.772603	2.16\\
0.456091	3.283\\
1.07013		4.216\\
1.749542	7.155\\
0.486427	2.138\\
0.751509	2.734\\
0.366677	3.574\\
0.643496	1.716\\
0.775366	0.246\\
0.311321	2.603\\
0.267283	2.439\\
0.797449	4.264\\
0.657886	2.96\\
0.415861	2.805\\
0.543426	2.965\\
0.452297	1.94\\
0.620149	1.602\\
0.192103	2.406\\
0.449135	2.141\\
0.326877	1.545\\
0.749811	2.977\\
0.322546	2.472\\
0.354046	2.084\\
0.497748	5.005\\
0.104998	1.38\\
0.595122	1.242\\
0.781183	1.812\\
0.735793	4.187\\
0.853004	3\\
0.418552	2.287\\
0.82742		1.994\\
0.299448	2.227\\
0.313784	2.338\\
0.42274		1.61\\
0.501348	1.579\\
0.564264	1.126\\
0.417449	1.891\\
0.552053	2.531\\
0.530747	3.332\\
0.681495	2.438\\
0.687057	0.188\\
0.74649		1.339\\
0.376384	2.046\\
0.755948	2.629\\
0.64104		2.063\\
0.505403	1.445\\
1.399299	6.85\\
0.247867	1.499\\
0.230224	1.635\\
0.877222	3.063\\
0.105117	1.619\\
0.09609		1.476\\
0.221719	0.883\\
1.801817	9.968\\
0.011841	2.261\\
0.827845	4.83\\
0.426733	0.769\\
0.387433	4.808\\
3.055171	9.083\\
0.76146		5.304\\
0.00098		0.1\\
0.935574	0.24\\
0.789459	0.757\\
0.422027	2.399\\
0.770927	2.698\\
1.110919	1.947\\
1.074328	6.666\\
1.53774		2.678\\
1.479017	3.466\\
1.123666	4.485\\
0.92599		4.334\\
1.297341	4.024\\
1.549623	6.052\\
1.108864	2.881\\
1.193374	3.631\\
1.067844	3.211\\
0.518198	2.729\\
1.343571	3.348\\
1.204393	3.018\\
1.587163	4.436\\
3.119053	8.998\\
0.897657	4.026\\
0.4674		5.524\\
0.85974		3.073\\
1.404266	2.628\\
0.857686	1.448\\
0.927745	3.493\\
0.423697	5.29\\
3.71795		9.208\\
1.013562	7.55\\
0.916351	3.679\\
1.433096	5.415\\
1.284562	4.282\\
1.14336		4.771\\
1.041961	6.341\\
1.419648	4.486\\
0.863947	3.127\\
1.045521	7.315\\
0.4957		3.656\\
0.248571	3.191\\
0.553977	1.82\\
0.095839	1.975\\
0.194775	1.17\\
1.494827	6.349\\
1.13516		6.283\\
1.603009	7.379\\
1.632214	3.053\\
0.911846	2.573\\
0.527703	2.639\\
0.454461	1.427\\
0.293249	1.427\\
0.451601	1.629\\
0.173344	0.845\\
0.792472	1.877\\
0.086966	1.374\\
0.196223	0.066\\
0.217286	0.29\\
0.613043	0.928\\
0.754553	1.288\\
0.94617		0.921\\
0.19008		1.4\\
0.231557	1.897\\
0.134755	0.503\\
0.180727	0.661\\
0.233209	1.226\\
0.348287	1.142\\
0.001593	0.1\\
0.487917	0.113\\
0.519924	0.4\\
0.447908	2.386\\
2.422342	1.523\\
0.890386	2.182\\
0.578587	4.113\\
0.390558	0.941\\
0.655013	1.204\\
0.250455	1.251\\
0.6573		1.476\\
0.13822		1.264\\
0.289158	1.295\\
0.795728	0.168\\
0.658959	0.751\\
0.271119	1.244\\
0.312418	1.035\\
0.315582	0.958\\
0.629757	0.78\\
0.316039	0.916\\
0.447758	1.155\\
0.343717	0.519\\
0.527189	1.547\\
0.489795	0.872\\
0.528911	0.922\\
0.640295	1.663\\
0.568387	0.125\\
0.138075	0.363\\
0.616623	1.221\\
0.120954	0.611\\
1.320342	2.019\\
0.388337	1.423\\
0.830432	1.747\\
0.358069	0.968\\
0.235508	1.513\\
0.270689	1.915\\
0.548536	2.081\\
0.9118		0.859\\
0.517615	1.267\\
0.212366	1.513\\
0.92469		1.043\\
0.786187	1.294\\
0.214037	2.021\\
1.089054	3.147\\
0.258219	1.476\\
0.23902		2.223\\
0.466037	1.764\\
0.697814	4.407\\
2.037389	10.627\\
1.285648	7.088\\
1.227666	7.02\\
1.645516	8.716\\
1.068248	7.525\\
0.757438	4.861\\
1.100554	7.601\\
0.648771	6.191\\
    };
